Breaking the Bandwidth Barrier: Geometrical Adaptive Entropy Estimation

Estimators of information theoretic measures such as entropy and mutual information are a basic workhorse for many downstream applications in modern data science. State of the art approaches have been either geometric (nearest neighbor (NN) based) or kernel based (with a globally chosen bandwidth). In this paper, we combine both these approaches to design new estimators of entropy and mutual information that outperform state of the art methods. Our estimator uses local bandwidth choices of $k$-NN distances with a finite $k$, independent of the sample size. Such a local and data dependent choice improves performance in practice, but the bandwidth is vanishing at a fast rate, leading to a non-vanishing bias. We show that the asymptotic bias of the proposed estimator is universal; it is independent of the underlying distribution. Hence, it can be pre-computed and subtracted from the estimate. As a byproduct, we obtain a unified way of obtaining both kernel and NN estimators. The corresponding theoretical contribution relating the asymptotic geometry of nearest neighbors to order statistics is of independent mathematical interest.

==> proof_of_c2.txt <==
\subsection{Proof of Lemma~\ref{lem:tail}}

Firstly, since $|\xi_i| = 1$, we can upper bound the expectation of $\E |\, \tilde{T}^{(m_n)}_{\alpha,i} \,|$ by:
\begin{eqnarray}
\E |\, \tilde{T}^{(m_n)}_{\alpha,i} \,| &=& \E \, \Big|\, \sum_{j=m_n+1}^{\infty} \frac{(\xi_j\sum_{l=1}^j E_l)^{\alpha}}{|\,\xi_k \sum_{l=1}^k E_k\,|^{\alpha}} \exp\{- \frac{(\,\sum_{l=1}^j E_l\,)^{2}}{2(\,\sum_{l=1}^k E_k\,)^{2}}\} \Big|\, \,\notag\\
&\leq& \sum_{j=m_n+1}^{\infty} \E \,\big|\, \frac{(\xi_j\sum_{l=1}^j E_l)^{\alpha}}{|\,\xi_k \sum_{l=1}^k E_k\,|^{\alpha}} \exp\{- \frac{(\,\sum_{l=1}^j E_l\,)^{2}}{2(\,\sum_{l=1}^k E_k\,)^{2}}\} \,\Big| \,\notag\\
&=& \sum_{j=m_n+1}^{\infty} \E \,\big|\, \frac{(\sum_{l=1}^j E_l)^{\alpha}}{(\,\sum_{l=1}^k E_k\,)^{\alpha}} \exp\{- \frac{(\,\sum_{l=1}^j E_l\,)^{2}}{2(\,\sum_{l=1}^k E_k\,)^{2}}\} \,\Big|\;. \label{eq:eq1}
\end{eqnarray}
Now for any fixed $j \geq k$, let $R_k = \sum_{l=1}^k E_l$ and $R_{j-k} = \sum_{l=k+1}^j E_l$. Notice that $R_k$ is the summation of $k$ i.i.d. standard exponential random variables, so $R_k \sim \textit{ Erlang } (k,1)$. Similarly, $R_{j-k} \sim \textit{ Erlang }(j-k,1)$. Also $R_k$ and $R_{j-k}$ are independent. Recall that the pdf of $\textit{ Erlang }(k, \lambda)$ is given by $f_{k,\lambda}(x) = \lambda^k x^{k-1} e^{-\lambda}/(k-1)!$ for $x \geq 0$. So we have:
\begin{eqnarray}
&&\E \,\big|\, \frac{(\sum_{l=1}^j E_l)^{\alpha}}{(\,\sum_{l=1}^k E_k\,)^{\alpha}} \exp\{- \frac{(\,\sum_{l=1}^j E_l\,)^{2}}{2(\,\sum_{l=1}^k E_k\,)^{2}}\} \,\Big| = \E \,\left(\, \frac{(R_k + R_{j-k})^{\alpha}}{R_k^{\alpha}} \exp\{- \frac{(R_k + R_{j-k})^{2}}{2R_k^{2}}\} \,\right) \,\notag\\
&=& \int_{x,y \geq 0} \frac{(x+y)^{\alpha}}{x^{\alpha}} e^{-(x+y)^2/2x^2} \frac{x^{k-1}e^{-x}}{(k-1)!} \frac{y^{j-k-1}e^{-y}}{(j-k-1)!} dx dy \,\notag\\
&=& \int_{x \geq 0} \frac{x^{k-1}e^{-x}}{(k-1)!} \left(\, \underbrace{\int_{y \geq 0} \frac{(x+y)^{\alpha}}{x^{\alpha}} e^{-(x+y)^2/2x^2}\frac{y^{j-k-1}e^{-y}}{(j-k-1)!} dy}_{I(x)} \,\right) dx \label{eq:Ej}\;.
\end{eqnarray}

We will first establish an upper bound for $I(x)$. We have $(x+y)^{\alpha}/x^{\alpha} \leq (x+y)^2/x^2$.  For $\alpha \in \{0,1,2\}$ and $e^{-(x+y)^2/2x^2} \leq e^{-(x+y)/2x}$.
Therefore, $I(x)$ is bounded by:
\begin{eqnarray}
 &\leq& \int_{y \geq 0} \frac{(x+y)^2}{x^2} e^{-(x+y)/2x}\frac{y^{j-k-1}e^{-y}}{(j-k-1)!} dy \,\notag\\
&=& \int_{y \geq 0} (1 + \frac{2y}{x} + \frac{y^2}{x^2}) e^{-1/2} \frac{y^{j-k-1} e^{-(1+\frac{1}{2x})y}}{(j-k-1)!} dy \,\notag\\
&=& e^{-1/2} \int_{y \geq 0} \frac{y^{j-k-1} e^{-(1+\frac{1}{2x})y}}{(j-k-1)!} dy + \frac{2e^{-1/2}}{x} \int_{y \geq 0} \frac{y^{j-k} e^{-(1+\frac{1}{2x})y}}{(j-k-1)!} dy + \frac{e^{-1/2}}{x^2} \int_{y \geq 0} \frac{y^{j-k+1} e^{-(1+\frac{1}{2x})y}}{(j-k-1)!} dy \,\notag\\
&=& e^{-1/2} (\frac{2x}{2x+1})^{j-k} + \frac{2e^{-1/2}}{x} (\frac{2x}{2x+1})^{j-k+1} \frac{(j-k)!}{(j-k-1)!} + \frac{e^{-1/2}}{x^2} (\frac{2x}{2x+1})^{j-k+2} \frac{(j-k+1)!}{(j-k-1)!} \,\notag\\
&\leq& e^{-1/2} (\frac{2x}{2x+1})^{j-k} \left(\, 1 + 2 \, \frac{j}{x} \, \frac{2x}{2x+1} + \frac{j^2}{x^2} \, \frac{2x}{2x+1}\,\right) \,\notag\\
&\leq& e^{-1/2} (\frac{2x}{2x+1})^{j-k} (1+\frac{j}{x})^2.
\end{eqnarray}

Therefore, Eq.~\eqref{eq:Ej} is upper bounded by:
\begin{eqnarray*}
&&\E \,\big|\, \frac{(\sum_{l=1}^j E_l)^{\alpha}}{(\,\sum_{l=1}^k E_k\,)^{\alpha}} \exp\{- \frac{(\,\sum_{l=1}^j E_l\,)^{2}}{2(\,\sum_{l=1}^k E_k\,)^{2}}\} \,\Big| \leq e^{-1/2} \int_{x \geq 0} \frac{x^{k-1} e^{-x} (\frac{2x}{2x+1})^{j-k} (1+\frac{j}{x})^2}{(k-1)!} dx
\end{eqnarray*}

Now we consider two cases: If $x \leq \sqrt{j}$, then $\frac{2x}{2x+1} \leq 1 - \frac{1}{2\sqrt{j}}$. So $(\frac{2x}{2x+1})^{j-k} \leq (1-\frac{1}{2\sqrt{j}})^{j-k} \leq \exp\{-\frac{j-k}{2\sqrt{j}}\}$. Therefore,
\begin{eqnarray}
\int_{x=0}^{\sqrt{j}} \frac{x^{k-1} e^{-x} (\frac{2x}{2x+1})^{j-k} (1+\frac{j}{x})^2}{(k-1)!} dx &\leq& e^{-\frac{j-k}{2\sqrt{j}}} \int_{x=0}^{\sqrt{j}} \frac{x^{k-1} e^{-x} (1+\frac{j}{x})^2}{(k-1)!} dx \,\notag\\
&\leq& e^{-\frac{j-k}{2\sqrt{j}}} \int_{x=0}^{\infty} \frac{x^{k-1} + 2jx^{k-2} + j^2 x^{k-3} }{(k-1)!} e^{-x} dx \,\notag\\
&=& e^{-\frac{j-k}{2\sqrt{j}}} (1 + \frac{2j}{k-1} + \frac{j^2}{(k-1)(k-2)}) \;. \label{eq:ub1}
\end{eqnarray}
If $x > \sqrt{j}$, we just upper bound $\frac{2x}{2x+1}$ by 1. Consider the incomplete Gamma function $\Gamma(s,x) = \int_x^{\infty} t^{s-1}e^{-t} dt$. We know that $\Gamma(s,x)/x^{s-1}e^{-x} \to 1$ as $x \to \infty$. Here we use a weaker version: $\Gamma(s,x) \leq 2 x^{s-1}e^{-x}$ for sufficiently large $x$. Therefore.
\begin{eqnarray}
\int_{x=\sqrt{j}}^{\infty} \frac{x^{k-1} e^{-x} (\frac{2x}{2x+1})^{j-k} (1+\frac{j}{x})^2}{(k-1)!} dx  &\leq&  \int_{x=\sqrt{j}}^{\infty} \frac{x^{k-1} e^{-x} (1+\frac{j}{x})^2}{(k-1)!} dx \,\notag\\
&=& \frac{1}{(k-1)!} \left(\, \Gamma(k,\sqrt{j}) + 2j \Gamma(k-1,\sqrt{j}) + j^2 \Gamma(k-2,\sqrt{j}) \,\right) \,\notag\\
&\leq& \frac{2}{(k-1)!} \left(\, (\sqrt{j})^{k-1} e^{-\sqrt{j}} + 2j (\sqrt{j})^{k-2} e^{-\sqrt{j}} + j^2 (\sqrt{j})^{k-3} e^{-\sqrt{j}} \,\right) \,\notag\\
&=& \frac{2j^{(k-1)/2}e^{-\sqrt{j}}}{(k-1)!} (1+\sqrt{j})^2 \;.\label{eq:ub2}
\end{eqnarray}
Now for sufficiently large $j$, both~\eqref{eq:ub1} and~\eqref{eq:ub2} are upper bounded by $\exp\{-\sqrt{j}/4\}$. Therefore, we have $\E \,\big|\, \frac{(\sum_{l=1}^j E_l)^{\alpha}}{(\,\sum_{l=1}^k E_k\,)^{\alpha}} \exp\{- \frac{(\,\sum_{l=1}^j E_l\,)^{2}}{2(\,\sum_{l=1}^k E_k\,)^{2}}\} \,\Big| \leq 2 \exp\{-\sqrt{j}/4\}$. Plug this in~\eqref{eq:eq1}, we have:
\begin{eqnarray}
\E |\, \tilde{T}^{(m_n)}_{\alpha,i} \,| &\leq& \sum_{j=m_n+1}^{\infty} 2 e^{-\sqrt{j}/4} \leq 2 \int_{x=m_n}^{\infty} e^{-\sqrt{x}/4} dx = 16e^{-\sqrt{m_n}/4} (\sqrt{m_n} + 4) \;.
\end{eqnarray}
Therefore, if $m_n \to \infty$ as $n \to \infty$, we conclude that $\E |\, \tilde{T}^{(m_n)}_{\alpha,i} \,| \to 0$ as $n \to \infty$.

